Acoustic scattering by cascades with complex boundary conditions: compliance, porosity and impedance

We present a solution for the scattered field caused by an incident wave interacting with an infinite cascade of blades with complex boundary conditions. This extends previous studies by allowing the blades to be compliant, porous or satisfying a generalised impedance condition. Beginning with the convected wave equation, we employ Fourier transforms to obtain an integral equation amenable to the Wiener--Hopf method. This Wiener--Hopf system is solved using a method that avoids the factorisation of matrix functions. The Fourier transform is inverted to obtain an expression for the acoustic potential function that is valid throughout the entire domain. We observe that the principal effect of complex boundary conditions is to perturb the zeros of the Wiener--Hopf kernel, which correspond to the duct modes in the inter-blade region. We focus efforts on understanding the role of porosity, and present a range of results on sound transmission and generation. The behaviour of the duct modes is discussed in detail in order to explain the physical mechanisms behind the associated noise reductions. In particular, we show that cut-on duct modes do not exist for arbitrary porosity coefficients. Conversely, the acoustic modes are unchanged by modifications to the boundary conditions. Consequently, we observe that even modest values of porosity can result in reductions in the sound power level of $5$ dB for the first mode and $20$ dB for the second mode. The solution is essentially analytic (the only numerical requirements are matrix inversion and root finding) and is therefore extremely rapid to compute.

==> images/naca3510.dat <==
  1.000125  0.001043
  0.998605  0.001406
  0.994052  0.002489
  0.986492  0.004269
  0.975967  0.006709
  0.962535  0.009759
  0.946270  0.013357
  0.927266  0.017433
  0.905629  0.021906
  0.881484  0.026690
  0.854970  0.031696
  0.826242  0.036831
  0.795470  0.042001
  0.762836  0.047113
  0.728535  0.052077
  0.692774  0.056804
  0.655772  0.061210
  0.617755  0.065215
  0.578958  0.068745
  0.539624  0.071732
  0.500000  0.074117
  0.460337  0.075847
  0.420889  0.076881
  0.381910  0.077187
  0.343652  0.076747
  0.306365  0.075554
  0.270292  0.073616
  0.235669  0.070957
  0.202723  0.067611
  0.171669  0.063631
  0.142706  0.059078
  0.116022  0.054026
  0.091783  0.048559
  0.070142  0.042764
  0.051231  0.036731
  0.035160  0.030550
  0.022025  0.024303
  0.011898  0.018068
  0.004831  0.011909
  0.000861  0.005875
  0.000000  0.000000
  0.002222 -0.005505
  0.007480 -0.010440
  0.015733 -0.014799
  0.026918 -0.018574
  0.040960 -0.021763
  0.057763 -0.024365
  0.077217 -0.026384
  0.099200 -0.027830
  0.123572 -0.028719
  0.150187 -0.029078
  0.178883 -0.028937
  0.209491 -0.028341
  0.241832 -0.027337
  0.275718 -0.025983
  0.310952 -0.024341
  0.347331 -0.022476
  0.384645 -0.020457
  0.422677 -0.018349
  0.461204 -0.016216
  0.500000 -0.014117
  0.538835 -0.012102
  0.577476 -0.010213
  0.615690 -0.008484
  0.653245 -0.006939
  0.689909 -0.005591
  0.725456 -0.004443
  0.759663 -0.003493
  0.792315 -0.002730
  0.823206 -0.002138
  0.852137 -0.001696
  0.878922 -0.001383
  0.903388 -0.001176
  0.925374 -0.001053
  0.944736 -0.000991
  0.961345 -0.000972
  0.975090 -0.000979
  0.985878 -0.000999
  0.993636 -0.001021
  0.998313 -0.001037
  0.999875 -0.001043

